Regularized Stokeslet Surfaces

An extension of the Method of Regularized Stokeslets (MRS) in three dimensions is developed for triangulated surfaces with a piecewise linear force distribution. The method extends the regularized Stokeslet segment methodology used for piecewise linear curves. By using analytic integration of the regularized Stokeslet kernel over the triangles, the regularization parameter $\epsilon$ is effectively decoupled from the spatial discretization of the surface. This is in contrast to the usual implementation of the method in which the regularization parameter is chosen for accuracy reasons to be about the same size as the spatial discretization. The validity of the method is demonstrated through several examples, including the flow around a rigidly translating/rotating sphere, a rotating spheroid, and the squirmer model for self-propulsion. Notably, second order convergence in the spatial discretization for fixed $\epsilon$ is demonstrated. Considerations of mesh design and choice of regularization parameter are discussed, and the performance of the method is compared with existing quadrature-based implementations.

==> figures/coupledOscillator.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupledOscillator.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{49.47046776bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33147907)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coupledOscillator.pdf}}%
    \put(0.2125418,0.01370733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec X_L(t)$\end{tabular}}}}%
    \put(0.73786236,0.01542064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec X_R(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{coupledOscillator.pdf}}%
    \put(0.21298057,0.29165902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{F}_{\text{L}}=-\kappa(\vec X_L(t)+A \whvec e_1)$\end{tabular}}}}%
    \put(0.66984993,0.29141676){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{F}_{\text{R}}=-\kappa(\vec X_R(t)-A\whvec e_1)$\end{tabular}}}}%
    \put(0.04085677,0.09101616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0.36142893,0.08961033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{coupledOscillator.pdf}}%
    \put(0.58186174,0.08961033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0.90954354,0.08961033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0.36297256,0.17988004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-A\whvec e_1$\end{tabular}}}}%
    \put(0.53355848,0.1805499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A\whvec e_1$\end{tabular}}}}%
    \put(0.93930557,0.17988004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$B\whvec e_1$\end{tabular}}}}%
    \put(-0.0020764,0.17988004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-B\whvec e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{coupledOscillator.pdf}}%
    \put(0.08971309,0.28770527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\whvec e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{coupledOscillator.pdf}}%
    \put(0.45125286,0.12334507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small{\text{origin}}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/coupledOscillatorIn.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupledOscillatorIn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{49.47046776bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33147907)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coupledOscillatorIn.pdf}}%
    \put(0.2125418,0.01370733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec X_L(t)$\end{tabular}}}}%
    \put(0.73786236,0.01542064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec X_R(t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{coupledOscillatorIn.pdf}}%
    \put(0.23098374,0.29165902){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{F}_{\text{L}}=-\kappa(\vec X_L(t)+A\whvec e_1)$\end{tabular}}}}%
    \put(0.69543332,0.29046937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec{F}_{\text{R}}=-\kappa(\vec X_R(t)-B\whvec e_1)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{coupledOscillatorIn.pdf}}%
    \put(0.04085677,0.09101616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0.36142893,0.08961033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{coupledOscillatorIn.pdf}}%
    \put(0.58186174,0.08961033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0.90954354,0.08961033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\delta$\end{tabular}}}}%
    \put(0.36107227,0.18201187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-A\whvec e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{coupledOscillatorIn.pdf}}%
    \put(0.4520422,0.12397733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small{\text{origin}}$\end{tabular}}}}%
    \put(0.54797363,0.18082761){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A\whvec e_1$\end{tabular}}}}%
    \put(0.93930557,0.17988004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$B\whvec e_1$\end{tabular}}}}%
    \put(-0.0124935,0.17561594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-B\whvec e_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{coupledOscillatorIn.pdf}}%
    \put(0.10193427,0.28609491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\whvec e_1$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/coupledOscillatorNondim.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupledOscillatorNondim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{49.47046776bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33147907)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coupledOscillatorNondim.pdf}}%
    \put(0.45125286,0.12334507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small{\text{origin}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{coupledOscillatorNondim.pdf}}%
    \put(0.20602751,0.05376075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$X_L$\end{tabular}}}}%
    \put(0.75000949,0.05479988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$X_R$\end{tabular}}}}%
    \put(0.4005085,0.0114353){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r=X_R-X_L=1$\end{tabular}}}}%
    \put(0.01041571,0.17949193){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-\frac{1+L}{2}$\end{tabular}}}}%
    \put(0.39005929,0.17287575){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-\frac{1-L}{2}$\end{tabular}}}}%
    \put(0.56060786,0.17318225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{1-L}{2}$\end{tabular}}}}%
    \put(0.94175387,0.17318225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\frac{1+L}{2}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{coupledOscillatorNondim.pdf}}%
    \put(0.22503959,0.24928008){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$L$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{coupledOscillatorNondim.pdf}}%
    \put(0.58196581,0.08930903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l} $\delta$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/coupledOscillatorNondimInner.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coupledOscillatorNondimInner.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{49.47046776bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33147907)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coupledOscillatorNondimInner.pdf}}%
    \put(0.45125286,0.12334507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small{\text{origin}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{coupledOscillatorNondimInner.pdf}}%
    \put(0.40720318,0.24198397){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small{\text{Weak spring}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{coupledOscillatorNondimInner.pdf}}%
    \put(0.35960998,0.02516774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\text{Trap spring with stiffness } \kappa_t$\end{tabular}}}}%
    \put(0.37504277,0.18726329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small{\text{resting length} = r_{in}}$\end{tabular}}}}%
    \put(0.19465709,0.05376075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$X_L$\end{tabular}}}}%
    \put(0.71210812,0.05337867){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$X_R$\end{tabular}}}}%
    \put(0.40822509,0.21214191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\small{\text{stiffness } \kappa_w}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/potato.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'potato.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{264.41578782bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86789993)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{potato.pdf}}%
    \put(0.39481768,0.72418418){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge$ {\Omega}$\end{tabular}}}}%
    \put(0.35589505,0.38788673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge$ D$\end{tabular}}}}%
    \put(0.66884552,0.35478965){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large $\whvec n$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{potato.pdf}}%
    \put(0.24446912,0.17796623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large $\whvec n$\end{tabular}}}}%
    \put(0.10045364,0.41585854){\color[rgb]{0,0,0}\transparent{0.99207598}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large $\vec x_0$\end{tabular}}}}%
    \put(0.14565084,0.63304133){\color[rgb]{0,0,0}\transparent{0.99207598}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large $\vec x$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/trapezoidRuleTri.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trapezoidRuleTri.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{992.12598425bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65142857)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trapezoidRuleTri.pdf}}%
    \put(0.54515205,0.57286539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}. . .\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{trapezoidRuleTri.pdf}}%
    \put(0.5425367,0.52235286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$R$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{trapezoidRuleTri.pdf}}%
    \put(0.45963915,0.25809684){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_1$\end{tabular}}}}%
    \put(0.318449,0.25737692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec x_0$\end{tabular}}}}%
    \put(0.56405721,0.26109826){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec x_1$\end{tabular}}}}%
    \put(0.37469113,0.46293753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vec x_2$\end{tabular}}}}%
    \put(0.29610372,0.36714866){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$h_2$\end{tabular}}}}%
    \put(0.40090428,0.33925779){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$T$\end{tabular}}}}%
    \put(0.16165601,0.15036021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\displaystyle \int \int_T \vec g(\vec x) \ d \vec x  \ \approx  \frac{1}{3} \left(\vec g(\vec x_0)+\vec g(\vec x_1)+ \vec g(\vec x_2) \right )\frac{h_1 h_2}{2}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> tables/forwardConstantTorqueCloseEval.csv <==
discretization,nfone,nftwo,nfthree,nffour,nffive,nfsix,nfseven,nfeight
0.3675,0.0152,0.0270,0.0480,0.0551,0.0597,0.0609,0.0610,0.0610
0.2776,0.0087,0.0155,0.0276,0.0316,0.0342,0.0348,0.0349,0.0349
0.2228,0.0056,0.0100,0.0178,0.0205,0.0221,0.0225,0.0225,0.0225
0.1860,0.0039,0.0070,0.0125,0.0143,0.0155,0.0159,0.0159,0.0159
0.1596,0.0029,0.0052,0.0092,0.0105,0.0114,0.0116,0.0116,0.0116
0.1398,0.0022,0.0040,0.0070,0.0081,0.0088,0.0090,0.0090,0.0090
0.1243,0.0018,0.0031,0.0056,0.0064,0.0069,0.0070,0.0070,0.0070


==> tables/forwardLinearTorqueCloseEval.csv <==
discretization,nfone,nftwo,nfthree,nffour,nffive,nfsix,nfseven,nfeight
0.3675,0.0118,0.0211,0.0374,0.0430,0.0465,0.0473,0.0474,0.0474
0.2776,0.0068,0.0121,0.0215,0.0247,0.0265,0.0269,0.0270,0.0270
0.2228,0.0044,0.0078,0.0139,0.0159,0.0172,0.0174,0.0174,0.0174
0.1860,0.0031,0.0055,0.0097,0.0111,0.0121,0.0123,0.0124,0.0124
0.1596,0.0023,0.0040,0.0072,0.0082,0.0088,0.0089,0.0089,0.0089
0.1398,0.0017,0.0031,0.0055,0.0063,0.0068,0.0069,0.0069,0.0069
0.1243,0.0014,0.0024,0.0043,0.0050,0.0054,0.0055,0.0055,0.0055


==> tables/forwardSurfacesFarCollocation.csv <==
discretization,epsone,epstwo,epsthree,epsfour,epsfive,epssix
0.3675,0.0109,0.0109,0.0109,0.0109,0.0109,0.0109
0.2776,0.0062,0.0062,0.0062,0.0062,0.0062,0.0062
0.2228,0.0040,0.0040,0.0040,0.0040,0.0040,0.0040
0.1860,0.0028,0.0028,0.0028,0.0028,0.0028,0.0028
0.1596,0.0021,0.0020,0.0020,0.0020,0.0020,0.0020
0.1398,0.0016,0.0016,0.0016,0.0016,0.0016,0.0016
0.1243,0.0013,0.0012,0.0012,0.0012,0.0012,0.0012


==> tables/resistanceProlateSpheroidMajorRelErrors.csv <==
discretization,epsone,epstwo,epsthree,epsfour,epsfive,epssix
0.5548,1.4063,0.3451,0.5159,0.5176,0.5176,NaN
0.3718,1.6965,0.0683,0.2381,0.2398,0.2398,NaN
0.2794,1.8005,0.0338,0.1353,0.1370,0.1370,NaN
0.2237,1.8495,0.0820,0.0867,0.0883,0.0884,NaN
0.1865,1.8764,0.1085,0.0600,0.0617,0.0617,NaN
0.1599,1.8928,0.1246,0.0438,0.0455,0.0455,NaN
0.1399,1.9035,0.1351,0.0332,0.0349,0.0349,0.0349


==> tables/resistanceProlateSpheroidMinorRelErrors.csv <==
discretization,epsone,epstwo,epsthree,epsfour,epsfive,epssix
0.5548,1.0909,0.3371,0.4732,0.4745,0.4745,NaN
0.3718,1.3619,0.0801,0.2171,0.2184,0.2185,NaN
0.2794,1.4624,0.0168,0.1200,0.1214,0.1214,NaN
0.2237,1.5104,0.0632,0.0737,0.0750,0.0750,NaN
0.1865,1.5369,0.0888,0.0480,0.0494,0.0494,NaN
0.1599,1.5531,0.1044,0.0324,0.0337,0.0338,NaN
0.1399,1.5636,0.1147,0.0222,0.0235,0.0235,0.0235

